Surrogate-based optimisation of process systems to recover resources from wastewater

Wastewater systems are transitioning towards integrative process systems to recover multiple resources whilst simultaneously satisfying regulations on final effluent quality. This work contributes to the literature by bringing a systems-thinking approach to resource recovery from wastewater, harnessing surrogate modelling and mathematical optimisation techniques to highlight holistic process systems. A surrogate-based process synthesis methodology was presented to harness high-fidelity data from black box process simulations, embedding first principles models, within a superstructure optimisation framework. Modelling tools were developed to facilitate tailored derivative-free optimisation solutions widely applicable to black box optimisation problems. The optimisation of a process system to recover energy and nutrients from a brewery wastewater reveals significant scope to reduce the environmental impacts of food and beverage production systems. Additionally, the application demonstrates the capabilities of the modelling methodology to highlight optimal processes to recover carbon, nitrogen, and phosphorous resources whilst also accounting for uncertainties inherent to wastewater systems.

==> data/hardsigmoid.csv <==
x,y
-5.000000000000000000e+00,0.000000000000000000e+00
-4.898989898989898784e+00,0.000000000000000000e+00
-4.797979797979797567e+00,0.000000000000000000e+00
-4.696969696969697239e+00,0.000000000000000000e+00
-4.595959595959596022e+00,0.000000000000000000e+00
-4.494949494949494806e+00,0.000000000000000000e+00
-4.393939393939393590e+00,0.000000000000000000e+00
-4.292929292929293261e+00,0.000000000000000000e+00
-4.191919191919192045e+00,0.000000000000000000e+00
-4.090909090909090828e+00,0.000000000000000000e+00
-3.989898989898989612e+00,0.000000000000000000e+00
-3.888888888888888840e+00,0.000000000000000000e+00
-3.787878787878788067e+00,0.000000000000000000e+00
-3.686868686868686851e+00,0.000000000000000000e+00
-3.585858585858585634e+00,0.000000000000000000e+00
-3.484848484848484862e+00,0.000000000000000000e+00
-3.383838383838384090e+00,0.000000000000000000e+00
-3.282828282828282873e+00,0.000000000000000000e+00
-3.181818181818181657e+00,0.000000000000000000e+00
-3.080808080808080884e+00,0.000000000000000000e+00
-2.979797979797979668e+00,3.367003367003407188e-03
-2.878787878787878896e+00,2.020202020202016557e-02
-2.777777777777777679e+00,3.703703703703703498e-02
-2.676767676767676907e+00,5.387205387205384888e-02
-2.575757575757575690e+00,7.070707070707071829e-02
-2.474747474747474918e+00,8.754208754208753218e-02
-2.373737373737373701e+00,1.043771043771044016e-01
-2.272727272727272929e+00,1.212121212121211600e-01
-2.171717171717171713e+00,1.380471380471380294e-01
-2.070707070707070940e+00,1.548821548821548433e-01
-1.969696969696969724e+00,1.717171717171717127e-01
-1.868686868686868952e+00,1.885521885521885266e-01
-1.767676767676767735e+00,2.053872053872053960e-01
-1.666666666666666519e+00,2.222222222222222654e-01
-1.565656565656565746e+00,2.390572390572390238e-01
-1.464646464646464530e+00,2.558922558922559487e-01
-1.363636363636363757e+00,2.727272727272727071e-01
-1.262626262626262541e+00,2.895622895622895765e-01
-1.161616161616161769e+00,3.063973063973063349e-01
-1.060606060606060552e+00,3.232323232323232043e-01
-9.595959595959593358e-01,3.400673400673400737e-01
-8.585858585858590075e-01,3.569023569023568321e-01
-7.575757575757577911e-01,3.737373737373737015e-01
-6.565656565656565746e-01,3.905723905723905709e-01
-5.555555555555553582e-01,4.074074074074074403e-01
-4.545454545454550299e-01,4.242424242424241432e-01
-3.535353535353538135e-01,4.410774410774410126e-01
-2.525252525252525970e-01,4.579124579124578820e-01
-1.515151515151513806e-01,4.747474747474747514e-01
-5.050505050505016413e-02,4.915824915824916208e-01
5.050505050505016413e-02,5.084175084175083237e-01
1.515151515151513806e-01,5.252525252525251931e-01
2.525252525252525970e-01,5.420875420875420625e-01
3.535353535353538135e-01,5.589225589225589319e-01
4.545454545454541417e-01,5.757575757575756903e-01
5.555555555555553582e-01,5.925925925925925597e-01
6.565656565656565746e-01,6.094276094276094291e-01
7.575757575757577911e-01,6.262626262626262985e-01
8.585858585858581193e-01,6.430976430976430569e-01
9.595959595959593358e-01,6.599326599326599263e-01
1.060606060606060552e+00,6.767676767676767957e-01
1.161616161616161769e+00,6.936026936026936651e-01
1.262626262626262097e+00,7.104377104377103125e-01
1.363636363636363313e+00,7.272727272727271819e-01
1.464646464646464530e+00,7.441077441077440513e-01
1.565656565656565746e+00,7.609427609427610317e-01
1.666666666666666963e+00,7.777777777777779011e-01
1.767676767676767291e+00,7.946127946127945485e-01
1.868686868686868507e+00,8.114478114478114179e-01
1.969696969696969724e+00,8.282828282828282873e-01
2.070707070707070940e+00,8.451178451178451567e-01
2.171717171717171269e+00,8.619528619528618041e-01
2.272727272727272485e+00,8.787878787878786735e-01
2.373737373737373701e+00,8.956228956228955429e-01
2.474747474747474918e+00,9.124579124579124123e-01
2.575757575757575246e+00,9.292929292929292817e-01
2.676767676767676463e+00,9.461279461279461511e-01
2.777777777777777679e+00,9.629629629629630205e-01
2.878787878787878896e+00,9.797979797979798899e-01
2.979797979797979224e+00,9.966329966329965373e-01
3.080808080808081328e+00,1.000000000000000000e+00
3.181818181818181657e+00,1.000000000000000000e+00
3.282828282828281985e+00,1.000000000000000000e+00
3.383838383838384090e+00,1.000000000000000000e+00
3.484848484848484418e+00,1.000000000000000000e+00
3.585858585858586522e+00,1.000000000000000000e+00
3.686868686868686851e+00,1.000000000000000000e+00
3.787878787878787179e+00,1.000000000000000000e+00
3.888888888888889284e+00,1.000000000000000000e+00
3.989898989898989612e+00,1.000000000000000000e+00
4.090909090909089940e+00,1.000000000000000000e+00
4.191919191919192045e+00,1.000000000000000000e+00
4.292929292929292373e+00,1.000000000000000000e+00
4.393939393939394478e+00,1.000000000000000000e+00
4.494949494949494806e+00,1.000000000000000000e+00
4.595959595959595134e+00,1.000000000000000000e+00
4.696969696969697239e+00,1.000000000000000000e+00
4.797979797979797567e+00,1.000000000000000000e+00
4.898989898989899672e+00,1.000000000000000000e+00
5.000000000000000000e+00,1.000000000000000000e+00


==> data/relu.csv <==
x,y
-5.000000000000000000e+00,0.000000000000000000e+00
-4.898989898989898784e+00,0.000000000000000000e+00
-4.797979797979797567e+00,0.000000000000000000e+00
-4.696969696969697239e+00,0.000000000000000000e+00
-4.595959595959596022e+00,0.000000000000000000e+00
-4.494949494949494806e+00,0.000000000000000000e+00
-4.393939393939393590e+00,0.000000000000000000e+00
-4.292929292929293261e+00,0.000000000000000000e+00
-4.191919191919192045e+00,0.000000000000000000e+00
-4.090909090909090828e+00,0.000000000000000000e+00
-3.989898989898989612e+00,0.000000000000000000e+00
-3.888888888888888840e+00,0.000000000000000000e+00
-3.787878787878788067e+00,0.000000000000000000e+00
-3.686868686868686851e+00,0.000000000000000000e+00
-3.585858585858585634e+00,0.000000000000000000e+00
-3.484848484848484862e+00,0.000000000000000000e+00
-3.383838383838384090e+00,0.000000000000000000e+00
-3.282828282828282873e+00,0.000000000000000000e+00
-3.181818181818181657e+00,0.000000000000000000e+00
-3.080808080808080884e+00,0.000000000000000000e+00
-2.979797979797979668e+00,0.000000000000000000e+00
-2.878787878787878896e+00,0.000000000000000000e+00
-2.777777777777777679e+00,0.000000000000000000e+00
-2.676767676767676907e+00,0.000000000000000000e+00
-2.575757575757575690e+00,0.000000000000000000e+00
-2.474747474747474918e+00,0.000000000000000000e+00
-2.373737373737373701e+00,0.000000000000000000e+00
-2.272727272727272929e+00,0.000000000000000000e+00
-2.171717171717171713e+00,0.000000000000000000e+00
-2.070707070707070940e+00,0.000000000000000000e+00
-1.969696969696969724e+00,0.000000000000000000e+00
-1.868686868686868952e+00,0.000000000000000000e+00
-1.767676767676767735e+00,0.000000000000000000e+00
-1.666666666666666519e+00,0.000000000000000000e+00
-1.565656565656565746e+00,0.000000000000000000e+00
-1.464646464646464530e+00,0.000000000000000000e+00
-1.363636363636363757e+00,0.000000000000000000e+00
-1.262626262626262541e+00,0.000000000000000000e+00
-1.161616161616161769e+00,0.000000000000000000e+00
-1.060606060606060552e+00,0.000000000000000000e+00
-9.595959595959593358e-01,0.000000000000000000e+00
-8.585858585858590075e-01,0.000000000000000000e+00
-7.575757575757577911e-01,0.000000000000000000e+00
-6.565656565656565746e-01,0.000000000000000000e+00
-5.555555555555553582e-01,0.000000000000000000e+00
-4.545454545454550299e-01,0.000000000000000000e+00
-3.535353535353538135e-01,0.000000000000000000e+00
-2.525252525252525970e-01,0.000000000000000000e+00
-1.515151515151513806e-01,0.000000000000000000e+00
-5.050505050505016413e-02,0.000000000000000000e+00
5.050505050505016413e-02,5.050505050505016413e-02
1.515151515151513806e-01,1.515151515151513806e-01
2.525252525252525970e-01,2.525252525252525970e-01
3.535353535353538135e-01,3.535353535353538135e-01
4.545454545454541417e-01,4.545454545454541417e-01
5.555555555555553582e-01,5.555555555555553582e-01
6.565656565656565746e-01,6.565656565656565746e-01
7.575757575757577911e-01,7.575757575757577911e-01
8.585858585858581193e-01,8.585858585858581193e-01
9.595959595959593358e-01,9.595959595959593358e-01
1.060606060606060552e+00,1.060606060606060552e+00
1.161616161616161769e+00,1.161616161616161769e+00
1.262626262626262097e+00,1.262626262626262097e+00
1.363636363636363313e+00,1.363636363636363313e+00
1.464646464646464530e+00,1.464646464646464530e+00
1.565656565656565746e+00,1.565656565656565746e+00
1.666666666666666963e+00,1.666666666666666963e+00
1.767676767676767291e+00,1.767676767676767291e+00
1.868686868686868507e+00,1.868686868686868507e+00
1.969696969696969724e+00,1.969696969696969724e+00
2.070707070707070940e+00,2.070707070707070940e+00
2.171717171717171269e+00,2.171717171717171269e+00
2.272727272727272485e+00,2.272727272727272485e+00
2.373737373737373701e+00,2.373737373737373701e+00
2.474747474747474918e+00,2.474747474747474918e+00
2.575757575757575246e+00,2.575757575757575246e+00
2.676767676767676463e+00,2.676767676767676463e+00
2.777777777777777679e+00,2.777777777777777679e+00
2.878787878787878896e+00,2.878787878787878896e+00
2.979797979797979224e+00,2.979797979797979224e+00
3.080808080808081328e+00,3.080808080808081328e+00
3.181818181818181657e+00,3.181818181818181657e+00
3.282828282828281985e+00,3.282828282828281985e+00
3.383838383838384090e+00,3.383838383838384090e+00
3.484848484848484418e+00,3.484848484848484418e+00
3.585858585858586522e+00,3.585858585858586522e+00
3.686868686868686851e+00,3.686868686868686851e+00
3.787878787878787179e+00,3.787878787878787179e+00
3.888888888888889284e+00,3.888888888888889284e+00
3.989898989898989612e+00,3.989898989898989612e+00
4.090909090909089940e+00,4.090909090909089940e+00
4.191919191919192045e+00,4.191919191919192045e+00
4.292929292929292373e+00,4.292929292929292373e+00
4.393939393939394478e+00,4.393939393939394478e+00
4.494949494949494806e+00,4.494949494949494806e+00
4.595959595959595134e+00,4.595959595959595134e+00
4.696969696969697239e+00,4.696969696969697239e+00
4.797979797979797567e+00,4.797979797979797567e+00
4.898989898989899672e+00,4.898989898989899672e+00
5.000000000000000000e+00,5.000000000000000000e+00


==> data/sigmoid.csv <==
x,y
-5.000000000000000000e+00,6.692850924284855438e-03
-4.898989898989898784e+00,7.398956049719673626e-03
-4.797979797979797567e+00,8.178942856282161306e-03
-4.696969696969697239e+00,9.040405808933128437e-03
-4.595959595959596022e+00,9.991689936208048364e-03
-4.494949494949494806e+00,1.104195833749475539e-02
-4.393939393939393590e+00,1.220126426063608549e-02
-4.292929292929293261e+00,1.348062770084583126e-02
-4.191919191919192045e+00,1.489211636326034059e-02
-4.090909090909090828e+00,1.644893069341796243e-02
-3.989898989898989612e+00,1.816549250715569080e-02
-3.888888888888888840e+00,2.005753653785041085e-02
-3.787878787878788067e+00,2.214220395813212491e-02
-3.686868686868686851e+00,2.443813661833274184e-02
-3.585858585858585634e+00,2.696557036809023658e-02
-3.484848484848484862e+00,2.974642538407420642e-02
-3.383838383838384090e+00,3.280439090994281826e-02
-3.282828282828282873e+00,3.616500122018773827e-02
-3.181818181818181657e+00,3.985569894588969486e-02
-3.080808080808080884e+00,4.390588114993900642e-02
-2.979797979797979668e+00,4.834692271989778772e-02
-2.878787878787878896e+00,5.321217077391106332e-02
-2.777777777777777679e+00,5.853690287436789930e-02
-2.676767676767676907e+00,6.435824095339864881e-02
-2.575757575757575690e+00,7.071501202714366996e-02
-2.474747474747474918e+00,7.764754608342477882e-02
-2.373737373737373701e+00,8.519740106158837922e-02
-2.272727272727272929e+00,9.340700471683215100e-02
-2.171717171717171713e+00,1.023192035080701806e-01
-2.070707070707070940e+00,1.119767096197469419e-01
-1.969696969696969724e+00,1.224214389862130492e-01
-1.868686868686868952e+00,1.336937358938535547e-01
-1.767676767676767735e+00,1.458314835349150684e-01
-1.666666666666666519e+00,1.588691048809151574e-01
-1.565656565656565746e+00,1.728364644661890548e-01
-1.464646464646464530e+00,1.877576890548205701e-01
-1.363636363636363757e+00,2.036499335022192436e-01
-1.262626262626262541e+00,2.205221270455693938e-01
-1.161616161616161769e+00,2.383737442103967541e-01
-1.060606060606060552e+00,2.571936527643822190e-01
-9.595959595959593358e-01,2.769590977881588589e-01
-8.585858585858590075e-01,2.976348849744222536e-01
-7.575757575757577911e-01,3.191728267214703485e-01
-6.565656565656565746e-01,3.415115105974793619e-01
-5.555555555555553582e-01,3.645764407416393071e-01
-4.545454545454550299e-01,3.882805885928384826e-01
-3.535353535353538135e-01,4.125253704018181922e-01
-2.525252525252525970e-01,4.372020463056175421e-01
-1.515151515151513806e-01,4.621935109268490161e-01
-5.050505050505016413e-02,4.873764205699250840e-01
5.050505050505016413e-02,5.126235794300749715e-01
1.515151515151513806e-01,5.378064890731509839e-01
2.525252525252525970e-01,5.627979536943824579e-01
3.535353535353538135e-01,5.874746295981817523e-01
4.545454545454541417e-01,6.117194114071612399e-01
5.555555555555553582e-01,6.354235592583606929e-01
6.565656565656565746e-01,6.584884894025206936e-01
7.575757575757577911e-01,6.808271732785297070e-01
8.585858585858581193e-01,7.023651150255775244e-01
9.595959595959593358e-01,7.230409022118411411e-01
1.060606060606060552e+00,7.428063472356177810e-01
1.161616161616161769e+00,7.616262557896033014e-01
1.262626262626262097e+00,7.794778729544304952e-01
1.363636363636363313e+00,7.963500664977807286e-01
1.464646464646464530e+00,8.122423109451795131e-01
1.565656565656565746e+00,8.271635355338108342e-01
1.666666666666666963e+00,8.411308951190848981e-01
1.767676767676767291e+00,8.541685164650849593e-01
1.868686868686868507e+00,8.663062641061464175e-01
1.969696969696969724e+00,8.775785610137869508e-01
2.070707070707070940e+00,8.880232903802529609e-01
2.171717171717171269e+00,8.976807964919296667e-01
2.272727272727272485e+00,9.065929952831678351e-01
2.373737373737373701e+00,9.148025989384116485e-01
2.474747474747474918e+00,9.223524539165751657e-01
2.575757575757575246e+00,9.292849879728561913e-01
2.676767676767676463e+00,9.356417590466012957e-01
2.777777777777777679e+00,9.414630971256320313e-01
2.878787878787878896e+00,9.467878292260889506e-01
2.979797979797979224e+00,9.516530772801020666e-01
3.080808080808081328e+00,9.560941188500611254e-01
3.181818181818181657e+00,9.601443010541101941e-01
3.282828282828281985e+00,9.638349987798123797e-01
3.383838383838384090e+00,9.671956090900571956e-01
3.484848484848484418e+00,9.702535746159257624e-01
3.585858585858586522e+00,9.730344296319097808e-01
3.686868686868686851e+00,9.755618633816671714e-01
3.787878787878787179e+00,9.778577960418679549e-01
3.888888888888889284e+00,9.799424634621495267e-01
3.989898989898989612e+00,9.818345074928442884e-01
4.090909090909089940e+00,9.835510693065820931e-01
4.191919191919192045e+00,9.851078836367397340e-01
4.292929292929292373e+00,9.865193722991542069e-01
4.393939393939394478e+00,9.877987357393639423e-01
4.494949494949494806e+00,9.889580416625052273e-01
4.595959595959595134e+00,9.900083100637919742e-01
4.696969696969697239e+00,9.909595941910669392e-01
4.797979797979797567e+00,9.918210571437178213e-01
4.898989898989899672e+00,9.926010439502803706e-01
5.000000000000000000e+00,9.933071490757152677e-01


==> data/softplus.csv <==
x,y
-5.000000000000000000e+00,6.715348489117966939e-03
-4.898989898989898784e+00,7.426464096244343900e-03
-4.797979797979797567e+00,8.212573912598220005e-03
-4.696969696969697239e+00,9.081518247188105283e-03
-4.595959595959596022e+00,1.004194188490061500e-02
-4.494949494949494806e+00,1.110337327202500467e-02
-4.393939393939393590e+00,1.227631075154409120e-02
-4.292929292929293261e+00,1.357231630816864952e-02
-4.191919191919192045e+00,1.500411727288001110e-02
-4.090909090909090828e+00,1.658571641411802841e-02
-3.989898989898989612e+00,1.833251080446923059e-02
-3.888888888888888840e+00,2.026141979397175913e-02
-3.787878787878788067e+00,2.239102233951049958e-02
-3.686868686868686851e+00,2.474170382911780597e-02
-3.585858585858585634e+00,2.733581239451082084e-02
-3.484848484848484862e+00,3.019782451839222309e-02
-3.383838383838384090e+00,3.335451950776358032e-02
-3.282828282828282873e+00,3.683516211314608740e-02
-3.181818181818181657e+00,4.067169221818055930e-02
-3.080808080808080884e+00,4.489892009670587436e-02
-2.979797979797979668e+00,4.955472522765707460e-02
-2.878787878787878896e+00,5.468025606573150704e-02
-2.777777777777777679e+00,6.032012748355580767e-02
-2.676767676767676907e+00,6.652261182800854600e-02
-2.575757575757575690e+00,7.333981867301102298e-02
-2.474747474747474918e+00,8.082785741331717511e-02
-2.373737373737373701e+00,8.904697584671622534e-02
-2.272727272727272929e+00,9.806166686397496668e-02
-2.171717171717171713e+00,1.079407343476805337e-01
-2.070707070707070940e+00,1.187573084282221719e-01
-1.969696969696969724e+00,1.305887994286883402e-01
-1.868686868686868952e+00,1.435167792381848439e-01
-1.767676767676767735e+00,1.576267785882676520e-01
-1.666666666666666519e+00,1.730079888858390147e-01
-1.565656565656565746e+00,1.897528580010894028e-01
-1.464646464646464530e+00,2.079565708425480663e-01
-1.363636363636363757e+00,2.277164077811410781e-01
-1.262626262626262541e+00,2.491309770906261489e-01
-1.161616161616161769e+00,2.722993215855541438e-01
-1.060606060606060552e+00,2.973199045271466834e-01
-9.595959595959593358e-01,3.242894855164480949e-01
-8.585858585858590075e-01,3.533019032909839319e-01
-7.575757575757577911e-01,3.844467887731335964e-01
-6.565656565656565746e-01,4.178082379781229427e-01
-5.555555555555553582e-01,4.534634799959370577e-01
-4.545454545454550299e-01,4.914815796959005612e-01
-3.535353535353538135e-01,5.319222175589335411e-01
-2.525252525252525970e-01,5.748345896859997639e-01
-1.515151515151513806e-01,6.202564692604205510e-01
-5.050505050505016413e-02,6.682134664416150560e-01
5.050505050505016413e-02,7.187185169466652201e-01
1.515151515151513806e-01,7.717716207755719315e-01
2.525252525252525970e-01,8.273598422112524720e-01
3.535353535353538135e-01,8.854575710942873545e-01
4.545454545454541417e-01,9.460270342413551470e-01
5.555555555555553582e-01,1.009019035551492527e+00
6.565656565656565746e-01,1.074373894543779517e+00
7.575757575757577911e-01,1.142022546348891332e+00
8.585858585858581193e-01,1.211887761876842218e+00
9.595959595959593358e-01,1.283885445112407542e+00
1.060606060606060552e+00,1.357925965133207402e+00
1.161616161616161769e+00,1.433915483201715801e+00
1.262626262626262097e+00,1.511757239716888357e+00
1.363636363636363313e+00,1.591352771417504641e+00
1.464646464646464530e+00,1.672603035489012679e+00
1.565656565656565746e+00,1.755409423657655177e+00
1.666666666666666963e+00,1.839674655552505866e+00
1.767676767676767291e+00,1.925303546265034971e+00
1.868686868686868507e+00,2.012203647925053129e+00
1.969696969696969724e+00,2.100285769125658231e+00
2.070707070707070940e+00,2.189464379135293015e+00
2.171717171717171269e+00,2.279657906064851858e+00
2.272727272727272485e+00,2.370788939591247590e+00
2.373737373737373701e+00,2.462784349584089760e+00
2.474747474747474918e+00,2.555575332160791913e+00
2.575757575757575246e+00,2.649097394430586228e+00
2.676767676767676463e+00,2.743290288595685134e+00
2.777777777777777679e+00,2.838097905261333320e+00
2.878787878787878896e+00,2.933468134853610465e+00
2.979797979797979224e+00,3.029352705025636361e+00
3.080808080808081328e+00,3.125707000904787147e+00
3.181818181818181657e+00,3.222489874036362334e+00
3.282828282828281985e+00,3.319663444941427954e+00
3.383838383838384090e+00,3.417192903346147670e+00
3.484848484848484418e+00,3.515046309366876454e+00
3.585858585858586522e+00,3.613194398253097184e+00
3.686868686868686851e+00,3.711610390697804629e+00
3.787878787878787179e+00,3.810269810218297692e+00
3.888888888888889284e+00,3.909150308682860953e+00
3.989898989898989612e+00,4.008231500703458572e+00
4.090909090909089940e+00,4.107494807323208263e+00
4.191919191919192045e+00,4.206923309192071692e+00
4.292929292929292373e+00,4.306501609237461281e+00
4.393939393939394478e+00,4.406215704690938928e+00
4.494949494949494806e+00,4.506052868221519958e+00
4.595959595959595134e+00,4.606001537844496063e+00
4.696969696969697239e+00,4.706051215216885630e+00
4.797979797979797567e+00,4.806192371892396231e+00
4.898989898989899672e+00,4.906416363086144372e+00
5.000000000000000000e+00,5.006715348489118256e+00


==> data/tanh.csv <==
x,y
-5.000000000000000000e+00,-9.999092042625951082e-01
-4.898989898989898784e+00,-9.998888787021212865e-01
-4.797979797979797567e+00,-9.998640033651152725e-01
-4.696969696969697239e+00,-9.998335599605557844e-01
-4.595959595959596022e+00,-9.997963023691456286e-01
-4.494949494949494806e+00,-9.997507057081117532e-01
-4.393939393939393590e+00,-9.996949040275070475e-01
-4.292929292929293261e+00,-9.996266141100773606e-01
-4.191919191919192045e+00,-9.995430422893574196e-01
-4.090909090909090828e+00,-9.994407705227016381e-01
-3.989898989898989612e+00,-9.993156171325667803e-01
-3.888888888888888840e+00,-9.991624666311113012e-01
-3.787878787878788067e+00,-9.989750618356111334e-01
-3.686868686868686851e+00,-9.987457500254486309e-01
-3.585858585858585634e+00,-9.984651731401634756e-01
-3.484848484848484862e+00,-9.981218899218763374e-01
-3.383838383838384090e+00,-9.977019154102382270e-01
-3.282828282828282873e+00,-9.971881602489827134e-01
-3.181818181818181657e+00,-9.965597488095614409e-01
-3.080808080808080884e+00,-9.957911911417631767e-01
-2.979797979797979668e+00,-9.948513792137249068e-01
-2.878787878787878896e+00,-9.937023728446402471e-01
-2.777777777777777679e+00,-9.922979352881394766e-01
-2.676767676767676907e+00,-9.905817728557719803e-01
-2.575757575757575690e+00,-9.884854277561836433e-01
-2.474747474747474918e+00,-9.859257692708712773e-01
-2.373737373737373701e+00,-9.828020267796211407e-01
-2.272727272727272929e+00,-9.789923109734292028e-01
-2.171717171717171713e+00,-9.743495798144706788e-01
-2.070707070707070940e+00,-9.686970277143632790e-01
-1.969696969696969724e+00,-9.618229160201532402e-01
-1.868686868686868952e+00,-9.534749283382289997e-01
-1.767676767676767735e+00,-9.433542359113935571e-01
-1.666666666666666519e+00,-9.311096086675776373e-01
-1.565656565656565746e+00,-9.163321199889605806e-01
-1.464646464646464530e+00,-8.985512788758912572e-01
-1.363636363636363757e+00,-8.772337851930156472e-01
-1.262626262626262541e+00,-8.517865273499053425e-01
-1.161616161616161769e+00,-8.215658794976031798e-01
-1.060606060606060552e+00,-7.858957075716457297e-01
-9.595959595959593358e-01,-7.440965901510946390e-01
-8.585858585858590075e-01,-6.955283537122189941e-01
-7.575757575757577911e-01,-6.396468132846605537e-01
-6.565656565656565746e-01,-5.760733322615256835e-01
-5.555555555555553582e-01,-5.046723977218565693e-01
-4.545454545454550299e-01,-4.256281972349951204e-01
-3.535353535353538135e-01,-3.395071407363770555e-01
-2.525252525252525970e-01,-2.472909650065859555e-01
-1.515151515151513806e-01,-1.503662638743046565e-01
-5.050505050505016413e-02,-5.046215218417712117e-02
5.050505050505016413e-02,5.046215218417712117e-02
1.515151515151513806e-01,1.503662638743046565e-01
2.525252525252525970e-01,2.472909650065859555e-01
3.535353535353538135e-01,3.395071407363770555e-01
4.545454545454541417e-01,4.256281972349943987e-01
5.555555555555553582e-01,5.046723977218565693e-01
6.565656565656565746e-01,5.760733322615256835e-01
7.575757575757577911e-01,6.396468132846605537e-01
8.585858585858581193e-01,6.955283537122184390e-01
9.595959595959593358e-01,7.440965901510946390e-01
1.060606060606060552e+00,7.858957075716457297e-01
1.161616161616161769e+00,8.215658794976031798e-01
1.262626262626262097e+00,8.517865273499052314e-01
1.363636363636363313e+00,8.772337851930155361e-01
1.464646464646464530e+00,8.985512788758912572e-01
1.565656565656565746e+00,9.163321199889605806e-01
1.666666666666666963e+00,9.311096086675777483e-01
1.767676767676767291e+00,9.433542359113935571e-01
1.868686868686868507e+00,9.534749283382289997e-01
1.969696969696969724e+00,9.618229160201532402e-01
2.070707070707070940e+00,9.686970277143632790e-01
2.171717171717171269e+00,9.743495798144705677e-01
2.272727272727272485e+00,9.789923109734292028e-01
2.373737373737373701e+00,9.828020267796211407e-01
2.474747474747474918e+00,9.859257692708712773e-01
2.575757575757575246e+00,9.884854277561836433e-01
2.676767676767676463e+00,9.905817728557719803e-01
2.777777777777777679e+00,9.922979352881394766e-01
2.878787878787878896e+00,9.937023728446402471e-01
2.979797979797979224e+00,9.948513792137249068e-01
3.080808080808081328e+00,9.957911911417631767e-01
3.181818181818181657e+00,9.965597488095614409e-01
3.282828282828281985e+00,9.971881602489827134e-01
3.383838383838384090e+00,9.977019154102382270e-01
3.484848484848484418e+00,9.981218899218763374e-01
3.585858585858586522e+00,9.984651731401634756e-01
3.686868686868686851e+00,9.987457500254486309e-01
3.787878787878787179e+00,9.989750618356111334e-01
3.888888888888889284e+00,9.991624666311113012e-01
3.989898989898989612e+00,9.993156171325667803e-01
4.090909090909089940e+00,9.994407705227016381e-01
4.191919191919192045e+00,9.995430422893574196e-01
4.292929292929292373e+00,9.996266141100773606e-01
4.393939393939394478e+00,9.996949040275070475e-01
4.494949494949494806e+00,9.997507057081117532e-01
4.595959595959595134e+00,9.997963023691456286e-01
4.696969696969697239e+00,9.998335599605557844e-01
4.797979797979797567e+00,9.998640033651152725e-01
4.898989898989899672e+00,9.998888787021212865e-01
5.000000000000000000e+00,9.999092042625951082e-01

